All the World's a (Hyper)Graph: A Data Drama

We introduce Hyperbard, a dataset of diverse relational data representations derived from Shakespeare's plays. Our representations range from simple graphs capturing character co-occurrence in single scenes to hypergraphs encoding complex communication settings and character contributions as hyperedges with edge-specific node weights. By making multiple intuitive representations readily available for experimentation, we facilitate rigorous representation robustness checks in graph learning, graph mining, and network analysis, highlighting the advantages and drawbacks of specific representations. Leveraging the data released in Hyperbard, we demonstrate that many solutions to popular graph mining problems are highly dependent on the representation choice, thus calling current graph curation practices into question. As an homage to our data source, and asserting that science can also be art, we present all our points in the form of a play.

==> data/summary_statistics_raw.csv <==
play,n_characters,n_words,n_lines,type
a-midsummer-nights-dream,25,16103,2234,comedy
alls-well-that-ends-well,29,22599,3080,comedy
antony-and-cleopatra,74,23796,3619,tragedy
as-you-like-it,28,21285,2851,comedy
coriolanus,67,26644,3896,tragedy
cymbeline,41,26863,3792,comedy
hamlet,38,29670,4159,tragedy
henry-iv-part-1,36,23943,3155,history
henry-iv-part-2,50,25767,3435,history
henry-v,48,25569,3372,history
henry-vi-part-1,63,20493,2713,history
henry-vi-part-2,72,24449,3208,history
henry-vi-part-3,49,23283,2957,history
henry-viii,48,23351,3289,history
julius-caesar,51,19104,2657,tragedy
king-john,28,20402,2689,history
king-lear,33,25249,3648,tragedy
loves-labors-lost,21,20787,2900,comedy
macbeth,45,16481,2454,tragedy
measure-for-measure,24,21297,2972,comedy
much-ado-about-nothing,26,20802,2766,comedy
othello,28,25928,3684,tragedy
pericles,54,17760,2504,comedy
richard-ii,36,21787,2862,history
richard-iii,59,28253,3767,history
romeo-and-juliet,38,23920,3175,tragedy
the-comedy-of-errors,19,14360,1899,comedy
the-merchant-of-venice,24,20927,2736,comedy
the-merry-wives-of-windsor,23,21113,2912,comedy
the-taming-of-the-shrew,38,20424,2731,comedy
the-tempest,19,16070,2360,comedy
the-two-gentlemen-of-verona,17,16898,2311,comedy
the-winters-tale,35,24650,3479,comedy
timon-of-athens,68,17787,2560,tragedy
titus-andronicus,27,19781,2568,tragedy
troilus-and-cressida,34,25530,3576,comedy
twelfth-night,18,19489,2639,comedy

